Fairness of Exposure in Light of Incomplete Exposure Estimation

Fairness of exposure is a commonly used notion of fairness for ranking systems. It is based on the idea that all items or item groups should get exposure proportional to the merit of the item or the collective merit of the items in the group. Often, stochastic ranking policies are used to ensure fairness of exposure. Previous work unrealistically assumes that we can reliably estimate the expected exposure for all items in each ranking produced by the stochastic policy. In this work, we discuss how to approach fairness of exposure in cases where the policy contains rankings of which, due to inter-item dependencies, we cannot reliably estimate the exposure distribution. In such cases, we cannot determine whether the policy can be considered fair. Our contributions in this paper are twofold. First, we define a method called FELIX for finding stochastic policies that avoid showing rankings with unknown exposure distribution to the user without having to compromise user utility or item fairness. Second, we extend the study of fairness of exposure to the top-k setting and also assess FELIX in this setting. We find that FELIX can significantly reduce the number of rankings with unknown exposure distribution without a drop in user utility or fairness compared to existing fair ranking methods, both for full-length and top-k rankings. This is an important first step in developing fair ranking methods for cases where we have incomplete knowledge about the user's behaviour.

==> figures/candidates.csv <==
,num_candidates,powerlaw,log_normal,gaussian,uniform
0,10,0.0,0.0,0.0,0.0
1,15,-9.189524252285763,-8.893985728848124,-25.38226299694189,-16.352201257861644
2,20,-26.63332795612196,-31.964152352501866,-24.381625441696116,-18.750000000000007
3,40,-60.255771466533794,-57.753393011839435,-37.55102040816327,-24.137931034482754
4,60,-74.92953075775162,-71.20651369356031,-60.322580645161295,-44.30379746835443
5,80,-79.49640287769783,-80.91261556814793,-67.70428015564201,-50.68493150684932
6,100,-84.56419412433047,-87.22176422093982,-73.58490566037736,-55.172413793103445
7,140,-88.62566931689113,-91.39442231075698,-78.61842105263158,-75.0
8,200,-91.68440006547716,-93.30645161290323,-92.75362318840578,-89.6103896103896


==> figures/resample_experiment.csv <==
,number_of_resamples,powerlaw,log_normal,gaussian,uniform
0,1,0.0,0.0,0.0,0.0
1,2,-29.960835509138377,-47.26262893414441,-62.45733788395904,-53.03030303030303
2,3,-47.911227154047005,-64.21581592171383,-69.28327645051195,-53.03030303030303
3,5,-66.71018276762403,-79.71436128008463,-74.40273037542661,-59.09090909090909
4,9,-79.25913838120104,-84.50145464162921,-74.06143344709898,-59.09090909090909
5,17,-83.45300261096605,-84.15763025654589,-76.10921501706484,-57.57575757575758
6,33,-84.56266318537858,-84.4485585823856,-76.79180887372013,-62.12121212121211


==> sections/grade.csv <==
name,givenname,matriculation,gender,grade
Maier,Hans,12345,m,1.0
Huber,Anna,23456,f,2.3
Weisbaeck,Werner,34567,m,5.0


==> sections/listnet_full_ranking.csv <==
,ListNet_vanilla,PL_ranker,Deterministic ranker,ListNet_outlier_objective,ListNet_outlier_resample
ndcg@1,0.14192688886427787,0.14305535714285428,0.125,0.14969572315978263,0.13996375423343818
ndcg@5,0.18132160352684087,0.1798204021971224,0.18050835474195046,0.18563128128605952,0.17927021077887906
ndcg@10,0.2536334128866626,0.2532417956222406,0.24829714396136707,0.25826913157326997,0.25089019310134897
outlierness_omit,0.19030734188690465,0.2094942926645714,0.19330377494168038,0.18330004572218828,0.14017188937637182
outlierness_outliers_only,1.901179361495845,2.094223827559827,1.915180606559661,1.830249088289152,1.3977329138583339
outlier_count,0.6809370122701718,0.7295767857142217,0.7142857142857143,0.6562267678826521,0.4052220641431074
outlier_probability,0.6808579220314555,0.7293133928570789,0.7142857142857143,0.655535498848871,0.40480860239823685
EEL,25.307192773941047,25.477986885468574,26.24348709836332,25.27326953515569,24.416228344154586
Normalized_EEL,0.3100610806630611,0.308406378242557,0.3184996362505746,0.3096526726857713,0.31006549146823914
Amortized_L1,15.494250401416995,15.586513238385177,15.589735118611276,15.475650724349592,15.230477140170517
Normalized_Amortized_L1,1.7157013845016422,1.7161798289602204,1.7177568359796413,1.713533037153087,1.7157138873879136
Disappointment,10.452624519075082,10.037114112812551,11.400053694082802,10.412475801473397,10.45399573490541

